DC-MBQC: A Distributed Compilation Framework for Measurement-Based Quantum Computing

Distributed quantum computing (DQC) is a promising technique for scaling up quantum systems. While significant progress has been made in DQC for quantum circuit models, there exists much less research on DQC for measurement-based quantum computing (MBQC), which is a universal quantum computing model that is essentially different from the circuit model and particularly well-suited to photonic quantum platforms. In this paper, we propose DC-MBQC, the first distributed quantum compilation framework tailored for MBQC. We identify and address two key challenges in enabling DQC for MBQC. First, for task allocation among quantum processing units (QPUs), we develop an adaptive graph partitioning algorithm that preserves the structure of the graph state while balancing the workload across QPUs. Second, for inter-QPU communication, we introduce the layer scheduling problem and propose an algorithm to solve it. Regrading realistic hardware requirements, we optimize the execution time of running quantum programs and the corresponding required photon lifetime to avoid fatal failures caused by photon loss. Our experiments demonstrate a $7.46\times$ improvement on required photon lifetime and $6.82\times$ speedup with 8 fully-connected QPUs, which further confirm the advantage of distributed quantum computing in photonic systems. The source code is publicly available at https://github.com/qfcwj/DC-MBQC.

==> data/lifetime/cycle-100ns.txt <==
depth, probability
128, 0.111208
239, 0.197583
355, 0.278893
534, 0.388495
762, 0.504322
1011, 0.605906
2000, 0.841511
3000, 0.9369043
4000, 0.974881
5000, 0.99

==> data/lifetime/cycle-10ns.txt <==
depth, probability
128, 0.0117200
239, 0.0217722
355, 0.0321679
534, 0.0479933
762, 0.0677766
1011, 0.0889127
2000, 0.168236
3000, 0.241422
4000, 0.308169
5000, 0.369043

==> data/lifetime/cycle-1ns.txt <==
depth, probability
128, 0.00117823
239, 0.00219885
355, 0.00326433
534, 0.00490625
762, 0.00699371
1011, 0.00926843
2000, 0.018251
3000, 0.0272528
4000, 0.0361710
5000, 0.045074

==> data/runtime/dqc-bdir.txt <==
qubits, time
16, 8.441094399
25, 43.82187008
36, 151.2501349
49, 595.1971357
64, 964.4576395
81, 1667.118092
100, 3605.972858

==> data/runtime/dqc.txt <==
qubits, time
16, 1.861798287
25, 8.396394014
36, 30.87413836
49, 142.7633543
64, 200.6484423
81, 491.2560933
100,1031.556161



==> data/runtime/oneq.txt <==
qubits, time
16, 3.026953936
25, 55.48417878
36, 145.86047792434692
49, 377.12950253486633
64, 549.5239877700806
81, 3345.703042984009
100, 7848.894997596741


